Bounds on the Satisfiability Threshold for Power Law Distributed Random SAT

Propositional satisfiability (SAT) is one of the most fundamental problems in computer science. The worst-case hardness of SAT lies at the core of computational complexity theory. The average-case analysis of SAT has triggered the development of sophisticated rigorous and non-rigorous techniques for analyzing random structures. Despite a long line of research and substantial progress, nearly all theoretical work on random SAT assumes a uniform distribution on the variables. In contrast, real-world instances often exhibit large fluctuations in variable occurrence. This can be modeled by a scale-free distribution of the variables, which results in distributions closer to industrial SAT instances. We study random k-SAT on n variables, $m=\Theta(n)$ clauses, and a power law distribution on the variable occurrences with exponent $\beta$. We observe a satisfiability threshold at $\beta=(2k-1)/(k-1)$. This threshold is tight in the sense that instances with $\beta\le(2k-1)/(k-1)-\varepsilon$ for any constant $\varepsilon>0$ are unsatisfiable with high probability (w.h.p.). For $\beta\geq(2k-1)/(k-1)+\varepsilon$, the picture is reminiscent of the uniform case: instances are satisfiable w.h.p. for sufficiently small constant clause-variable ratios $m/n$; they are unsatisfiable above a ratio $m/n$ that depends on $\beta$.

==> hard-sat-boundary.dat <==
2.5 1.35
2.6 1.8
2.7 2.2
2.8 2.4
2.9 2.6
3 2.7


==> hard-unsat-boundary.dat <==
2.5 1.35
2.6 2.8
2.6 5



==> singleflip-extended.dat <==
2.5		0
2.500439754	3.480172339
2.501549112	3.483089467
2.503074161	3.487090282
2.504490055	3.490797062
2.506022144	3.494769714
2.50850356	3.501163944
2.510040032	3.505119068
2.510083869	3.505231539
2.511630779	3.509144911
2.514156032	3.515525822
2.515707264	3.5194219
2.517157598	3.523029528
2.51871579	3.526897772
2.519790708	3.529560048
2.521356711	3.533397048
2.523881963	3.539555254
2.525452422	3.543374424
2.525985558	3.544654952
2.527565024	3.548438104
2.529557141	3.553202523
2.531142294	3.556962917
2.533408741	3.562299509
2.534999026	3.566039382
2.535257832	3.566646203
2.53685756	3.5703483
2.539382812	3.576181455
2.540987132	3.579865187
2.542596644	3.583526221
2.544207504	3.587183789
2.545123244	3.589258089
2.546742028	3.592883963
2.549267282	3.598518614
2.55089074	3.60212579
2.551979024	3.604517849
2.553610012	3.608094907
2.55504698	3.611240399
2.556684774	3.614790235
2.559210026	3.620235058
2.560852559	3.623765936
2.56156361	3.625276631
2.563214278	3.628774969
2.56502848	3.632613786
2.566685201	3.636087914
2.569210454	3.64135116
2.570871962	3.644806134
2.57135825	3.645805081
2.573028153	3.649226483
2.575067117	3.653398228
2.576742649	3.656797108
2.579267901	3.661886618
2.580948256	3.665266208
2.581370932	3.666105964
2.583059626	3.6694522
2.585162203	3.673613035
2.586856403	3.676937245
2.589381656	3.681860477
2.591080699	3.685165315
2.591609793	3.686182258
2.593316838	3.689455084
2.595312996	3.693276876
2.597025693	3.696527101
2.599550945	3.701291145
2.601268492	3.704521967
2.602083122	3.706037141
2.603808086	3.709238296
2.605518709	3.712407795
2.607249707	3.715584814
2.60977496	3.720196413
2.611510804	3.723354045
2.612799384	3.725673957
2.614541837	3.728805156
2.615778509	3.73102322
2.617527592	3.7341279
2.620052844	3.738593466
2.621806758	3.741678816
2.62376722	3.745096196
2.625526739	3.748159132
2.62609153	3.749139994
2.627858462	3.752173277
2.630383715	3.756498909
2.632155456	3.759512957
2.634680708	3.763776607
2.636457272	3.766771359
2.636775974	3.767302225
2.638560106	3.770266706
2.640766656	3.773928774
2.642555962	3.776872564
2.645081215	3.781004586
2.646875307	3.783929224
2.648304768	3.786236144
2.650104942	3.789136458
2.651200734	3.790898544
2.65300733	3.793773172
2.655532582	3.797778968
2.657343921	3.800634621
2.659869174	3.804584423
2.661685263	3.807421076
2.661933588	3.807804402
2.663756914	3.810612106
2.666033842	3.814114486
2.667862136	3.816902325
2.670387388	3.820733254
2.672220377	3.823502307
2.674069804	3.826270008
2.675908189	3.829017478
2.676584014	3.83002536
2.678428958	3.832746593
2.680954211	3.836463436
2.682803793	3.839166117
2.685329046	3.842832262
2.687183264	3.845516401
2.688376858	3.847226541
2.69023699	3.849887026
2.691568648	3.851788492
2.693434508	3.854426062
2.69595976	3.857984644
2.69783019	3.860603935
2.700355443	3.864114687
2.702230437	3.86671572
2.703053923	3.86784593
2.704934999	3.870422637
2.706636766	3.872750476
2.708523083	3.875306216
2.711048335	3.878715481
2.712939145	3.881253251
2.715464397	3.884617358
2.71735969	3.887137195
2.718119756	3.888136994
2.720020996	3.890633044
2.721786183	3.892947404
2.723692478	3.895423236
2.726217731	3.898691524
2.728128432	3.901149728
2.730653684	3.904375347
2.73256878	3.906815971
2.733593648	3.908108714
2.735514294	3.910527143
2.737014678	3.912413632
2.738940452	3.914811547
2.741465705	3.917946638
2.743395793	3.920327294
2.745921046	3.923422036
2.747855435	3.925785492
2.749495443	3.92777018
2.751434758	3.930113928
2.752320002	3.931181862
2.754264744	3.933503903
2.756789997	3.936513057
2.758738957	3.938818231
2.76126421	3.941789202
2.76321737	3.944077573
2.765742622	3.947011031
2.767699966	3.949282665
2.767804062	3.949402158
2.769767182	3.951650684
2.772188338	3.954421462
2.774155644	3.956653248
2.776680897	3.959507088
2.778652301	3.961722483
2.781177554	3.964540791
2.783153037	3.96673987
2.784656879	3.968397955
2.786637056	3.970578256
2.787658466	3.971701046
2.789643591	3.973861557
2.792168843	3.976604475
2.79415796	3.978749019
2.796683213	3.981458255
2.798676301	3.983586911
2.801201554	3.986263036
2.803198596	3.988375882
2.80401008	3.989225823
2.806012029	3.991319033
2.807725797	3.993108749
2.809732096	3.995184567
2.812257348	3.997790421
2.814267509	3.999850785
2.816792762	4.002425225
2.818806766	4.004470218
2.821332019	4.007013767
2.823349844	4.009043475
2.82393979	4.009630926
2.825962431	4.011641375
2.827897737	4.013562978
2.829924442	4.01555717
2.832449694	4.018035144
2.83448013	4.020014407
2.837005383	4.022463047
2.839039531	4.024427468
2.841564784	4.026847253
2.84360262	4.028796919
2.844481848	4.029629927
2.846524144	4.031561753
2.848170168	4.033116888
2.850216512	4.035032521
2.852741765	4.037391047
2.854791709	4.039292281
2.857316962	4.041623382
2.859370483	4.043510307
2.861895735	4.045814425
2.863952812	4.047687129
2.865673362	4.04923926
2.867734328	4.051096407
2.86853903	4.051820359
2.870604252	4.053660477
2.873129505	4.055907307
2.875198195	4.057733556
2.877723448	4.059954716
2.879795584	4.061767188
2.882320836	4.063963084
2.884396392	4.065761868
2.886921644	4.0679329
2.889000598	4.069718091
2.889638068	4.070260231
2.891721162	4.072028869
2.893608945	4.073630078
2.895695631	4.075384341
2.898220884	4.077502554
2.900310884	4.079243566
2.902836136	4.081338101
2.904929425	4.083065955
2.907454677	4.085137178
2.909551232	4.086851966
2.912076485	4.088900236
2.914176285	4.090602048
2.914385048	4.090769608
2.91648892	4.092455132
2.91880541	4.094309612
2.92091254	4.095982098
2.923437792	4.097981594
2.925548084	4.09964144
2.928073336	4.101619058
2.930186763	4.103266358
2.932712016	4.105222428
2.934828558	4.106857271
2.937353811	4.108792119
2.939473444	4.110414598
2.939972588	4.110793096
2.942095968	4.112400584
2.944122076	4.113933103
2.946248656	4.115527793
2.948773908	4.117417533
2.950903498	4.119000181
2.953428752	4.120869672
2.95556133	4.122440372
2.958086582	4.124289915
2.960222124	4.125848757
2.962747376	4.127678647
2.964885861	4.129225718
2.966461352	4.130355545
2.968603047	4.131889776
2.969552809	4.132569209
2.971697873	4.134089963
2.974223126	4.135878074
2.976371054	4.137387372
2.978896306	4.139156712
2.981047076	4.140654642
2.983572328	4.142405486
2.985725918	4.143892138
2.988251171	4.145624754
2.990407558	4.147100214
2.992932811	4.148814866
2.995091974	4.150279221
2.996082742	4.150945235
2.998245084	4.15239688
2.999779568	4.153425939
3		5

==> singleflip.dat <==
2.500439754	3.480172339
2.501549112	3.483089467
2.503074161	3.487090282
2.504490055	3.490797062
2.506022144	3.494769714
2.50850356	3.501163944
2.510040032	3.505119068
2.510083869	3.505231539
2.511630779	3.509144911
2.514156032	3.515525822
2.515707264	3.5194219
2.517157598	3.523029528
2.51871579	3.526897772
2.519790708	3.529560048
2.521356711	3.533397048
2.523881963	3.539555254
2.525452422	3.543374424
2.525985558	3.544654952
2.527565024	3.548438104
2.529557141	3.553202523
2.531142294	3.556962917
2.533408741	3.562299509
2.534999026	3.566039382
2.535257832	3.566646203
2.53685756	3.5703483
2.539382812	3.576181455
2.540987132	3.579865187
2.542596644	3.583526221
2.544207504	3.587183789
2.545123244	3.589258089
2.546742028	3.592883963
2.549267282	3.598518614
2.55089074	3.60212579
2.551979024	3.604517849
2.553610012	3.608094907
2.55504698	3.611240399
2.556684774	3.614790235
2.559210026	3.620235058
2.560852559	3.623765936
2.56156361	3.625276631
2.563214278	3.628774969
2.56502848	3.632613786
2.566685201	3.636087914
2.569210454	3.64135116
2.570871962	3.644806134
2.57135825	3.645805081
2.573028153	3.649226483
2.575067117	3.653398228
2.576742649	3.656797108
2.579267901	3.661886618
2.580948256	3.665266208
2.581370932	3.666105964
2.583059626	3.6694522
2.585162203	3.673613035
2.586856403	3.676937245
2.589381656	3.681860477
2.591080699	3.685165315
2.591609793	3.686182258
2.593316838	3.689455084
2.595312996	3.693276876
2.597025693	3.696527101
2.599550945	3.701291145
2.601268492	3.704521967
2.602083122	3.706037141
2.603808086	3.709238296
2.605518709	3.712407795
2.607249707	3.715584814
2.60977496	3.720196413
2.611510804	3.723354045
2.612799384	3.725673957
2.614541837	3.728805156
2.615778509	3.73102322
2.617527592	3.7341279
2.620052844	3.738593466
2.621806758	3.741678816
2.62376722	3.745096196
2.625526739	3.748159132
2.62609153	3.749139994
2.627858462	3.752173277
2.630383715	3.756498909
2.632155456	3.759512957
2.634680708	3.763776607
2.636457272	3.766771359
2.636775974	3.767302225
2.638560106	3.770266706
2.640766656	3.773928774
2.642555962	3.776872564
2.645081215	3.781004586
2.646875307	3.783929224
2.648304768	3.786236144
2.650104942	3.789136458
2.651200734	3.790898544
2.65300733	3.793773172
2.655532582	3.797778968
2.657343921	3.800634621
2.659869174	3.804584423
2.661685263	3.807421076
2.661933588	3.807804402
2.663756914	3.810612106
2.666033842	3.814114486
2.667862136	3.816902325
2.670387388	3.820733254
2.672220377	3.823502307
2.674069804	3.826270008
2.675908189	3.829017478
2.676584014	3.83002536
2.678428958	3.832746593
2.680954211	3.836463436
2.682803793	3.839166117
2.685329046	3.842832262
2.687183264	3.845516401
2.688376858	3.847226541
2.69023699	3.849887026
2.691568648	3.851788492
2.693434508	3.854426062
2.69595976	3.857984644
2.69783019	3.860603935
2.700355443	3.864114687
2.702230437	3.86671572
2.703053923	3.86784593
2.704934999	3.870422637
2.706636766	3.872750476
2.708523083	3.875306216
2.711048335	3.878715481
2.712939145	3.881253251
2.715464397	3.884617358
2.71735969	3.887137195
2.718119756	3.888136994
2.720020996	3.890633044
2.721786183	3.892947404
2.723692478	3.895423236
2.726217731	3.898691524
2.728128432	3.901149728
2.730653684	3.904375347
2.73256878	3.906815971
2.733593648	3.908108714
2.735514294	3.910527143
2.737014678	3.912413632
2.738940452	3.914811547
2.741465705	3.917946638
2.743395793	3.920327294
2.745921046	3.923422036
2.747855435	3.925785492
2.749495443	3.92777018
2.751434758	3.930113928
2.752320002	3.931181862
2.754264744	3.933503903
2.756789997	3.936513057
2.758738957	3.938818231
2.76126421	3.941789202
2.76321737	3.944077573
2.765742622	3.947011031
2.767699966	3.949282665
2.767804062	3.949402158
2.769767182	3.951650684
2.772188338	3.954421462
2.774155644	3.956653248
2.776680897	3.959507088
2.778652301	3.961722483
2.781177554	3.964540791
2.783153037	3.96673987
2.784656879	3.968397955
2.786637056	3.970578256
2.787658466	3.971701046
2.789643591	3.973861557
2.792168843	3.976604475
2.79415796	3.978749019
2.796683213	3.981458255
2.798676301	3.983586911
2.801201554	3.986263036
2.803198596	3.988375882
2.80401008	3.989225823
2.806012029	3.991319033
2.807725797	3.993108749
2.809732096	3.995184567
2.812257348	3.997790421
2.814267509	3.999850785
2.816792762	4.002425225
2.818806766	4.004470218
2.821332019	4.007013767
2.823349844	4.009043475
2.82393979	4.009630926
2.825962431	4.011641375
2.827897737	4.013562978
2.829924442	4.01555717
2.832449694	4.018035144
2.83448013	4.020014407
2.837005383	4.022463047
2.839039531	4.024427468
2.841564784	4.026847253
2.84360262	4.028796919
2.844481848	4.029629927
2.846524144	4.031561753
2.848170168	4.033116888
2.850216512	4.035032521
2.852741765	4.037391047
2.854791709	4.039292281
2.857316962	4.041623382
2.859370483	4.043510307
2.861895735	4.045814425
2.863952812	4.047687129
2.865673362	4.04923926
2.867734328	4.051096407
2.86853903	4.051820359
2.870604252	4.053660477
2.873129505	4.055907307
2.875198195	4.057733556
2.877723448	4.059954716
2.879795584	4.061767188
2.882320836	4.063963084
2.884396392	4.065761868
2.886921644	4.0679329
2.889000598	4.069718091
2.889638068	4.070260231
2.891721162	4.072028869
2.893608945	4.073630078
2.895695631	4.075384341
2.898220884	4.077502554
2.900310884	4.079243566
2.902836136	4.081338101
2.904929425	4.083065955
2.907454677	4.085137178
2.909551232	4.086851966
2.912076485	4.088900236
2.914176285	4.090602048
2.914385048	4.090769608
2.91648892	4.092455132
2.91880541	4.094309612
2.92091254	4.095982098
2.923437792	4.097981594
2.925548084	4.09964144
2.928073336	4.101619058
2.930186763	4.103266358
2.932712016	4.105222428
2.934828558	4.106857271
2.937353811	4.108792119
2.939473444	4.110414598
2.939972588	4.110793096
2.942095968	4.112400584
2.944122076	4.113933103
2.946248656	4.115527793
2.948773908	4.117417533
2.950903498	4.119000181
2.953428752	4.120869672
2.95556133	4.122440372
2.958086582	4.124289915
2.960222124	4.125848757
2.962747376	4.127678647
2.964885861	4.129225718
2.966461352	4.130355545
2.968603047	4.131889776
2.969552809	4.132569209
2.971697873	4.134089963
2.974223126	4.135878074
2.976371054	4.137387372
2.978896306	4.139156712
2.981047076	4.140654642
2.983572328	4.142405486
2.985725918	4.143892138
2.988251171	4.145624754
2.990407558	4.147100214
2.992932811	4.148814866
2.995091974	4.150279221
2.996082742	4.150945235
2.998245084	4.15239688
2.999779568	4.153425939


==> unsat-sat-boundary.dat <==
2.25 0.1
2.3 0.25
2.4 0.65
2.5 1.35

